An exponentially convergent discretization for space-time fractional parabolic equations using $hp$-FEM

We consider a space-time fractional parabolic problem. Combining a sinc-quadrature based method for discretizing the Riesz-Dunford integral with $hp$-FEM in space yields an exponentially convergent scheme for the initial boundary value problem with homogeneous right-hand side. For the inhomogeneous problem, an $hp$-quadrature scheme is implemented. We rigorously prove exponential convergence with focus on small times $t$, proving robustness with respect to startup singularities due to data incompatibilities.

==> figures/data/error_sing.csv <==
p ndof et1 et2 et3 et4
1.400000000000000000e+01 2.016010000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.792423356105642683e+199
1.300000000000000000e+01 1.528810000000000000e+05 5.866945977054142473e-07 1.387675048774364732e-08 9.226146579971047125e-09 2.370041411540511152e+121
1.200000000000000000e+01 1.135690000000000000e+05 1.857072334647079585e-06 3.625404953680512588e-08 2.424602463567190460e-08 1.994161982073344737e+174
1.100000000000000000e+01 8.236900000000000000e+04 5.195527486535076248e-06 8.699753864196263197e-08 5.846065006602596424e-08 6.013345099530161177e-154
1.000000000000000000e+01 5.808100000000000000e+04 1.447204270920904807e-05 2.212642472229927106e-07 1.503958655114304787e-07 6.013470015091940330e-154
9.000000000000000000e+00 3.960100000000000000e+04 3.902732564616914648e-05 5.773734769504867961e-07 4.056103558259070003e-07 3.033854490010745123e+180
8.000000000000000000e+00 2.592100000000000000e+04 1.019100300354793036e-04 1.551385309450484998e-06 1.191250384527705278e-06 6.013469528776658565e-154
7.000000000000000000e+00 1.612900000000000000e+04 2.576057877513506932e-04 4.302648180074083163e-06 4.026410629456448710e-06 1.814511266181595019e-152
6.000000000000000000e+00 9.409000000000000000e+03 6.316670781439436087e-04 1.246874414871751335e-05 1.612903445387843120e-05 4.447129824681445323e+217
5.000000000000000000e+00 5.041000000000000000e+03 1.501017272290511642e-03 3.824025281374923056e-05 7.347155670817925909e-05 7.529272704949798562e-143
4.000000000000000000e+00 2.401000000000000000e+03 3.505552733326495769e-03 1.311889696485207834e-04 3.600555984328197043e-04 2.482023177704054993e+97
3.000000000000000000e+00 9.610000000000000000e+02 9.407689804554182286e-03 5.832114806831088056e-04 1.836058038853881054e-03 2.920667520470209220e-14
2.000000000000000000e+00 2.890000000000000000e+02 7.257556042690524456e-02 4.062358385141970687e-03 9.781216303305324128e-03 6.013470015092048970e-154
1.000000000000000000e+00 4.900000000000000000e+01 3.803796095725031079e-01 4.798512536480337848e-02 5.897552466251745201e-02 2.156111869008710730e-313


==> figures/data/error_small_times.csv <==
time energy ltwo  fullenergy order
2.500000000000000000e-01 3.451901594211439899e-16 8.900400023207196865e-15 8.907091378181087017e-15
6.250000000000000000e-02 1.100837769751215323e-15 2.526209052044992855e-14 2.528606456645076855e-14
1.562500000000000000e-02 2.995193920481981537e-15 9.071141248308723289e-14 9.076084806400878757e-14
3.906250000000000000e-03 1.735335741641495941e-12 1.322349950576220604e-10 1.322463810772361095e-10
9.765625000000000000e-04 1.994315119864199144e-10 1.505875891565357943e-08 1.506007944891889830e-08
2.441406250000000000e-04 4.314017922817137488e-09 3.348684980136539969e-07 3.348962850085963635e-07
6.103515625000000000e-05 7.763321886905755526e-09 6.982736868814398447e-07 6.983168413819895695e-07
1.525878906250000000e-05 3.016424043772147594e-08 5.317837184715845682e-06 5.317922733976843000e-06
3.814697265625000000e-06 1.323948293444150880e-07 2.357322217838231306e-05 2.357359396151152863e-05
9.536743164062500000e-07 2.725464150441823775e-08 8.212340940209583888e-06 8.212386165647956519e-06
2.384185791015625000e-07 3.060452607454127125e-08 2.287462629723009260e-05 2.287464677049564171e-05
5.960464477539062500e-08 9.677667175154552482e-08 7.683415018967591195e-05 7.683421113731740400e-05
1.490116119384765625e-08 4.846726813492348201e-09 7.210129122650140332e-06 7.210130751661060155e-06
3.725290298461914062e-09 2.164794875930315384e-08 6.866980489432166033e-05 6.866980830654683397e-05
9.313225746154785156e-10 5.055423909498852199e-08 1.747713538784646423e-04 1.747713611901063316e-04
2.328306436538696289e-10 9.826381596916660516e-10 1.034891185166299220e-05 1.034891189831416525e-05
5.820766091346740723e-11 1.055057567748968754e-08 1.466939364412679398e-04 1.466939368206791503e-04
1.455191522836685181e-11 2.050432604805422474e-08 3.073274834393861050e-04 3.073274841233916374e-04
3.637978807091712952e-12 2.414824199690442169e-10 1.418755989277271015e-05 1.418755989482781198e-05
9.094947017729282379e-13 2.731004839635710725e-09 1.907941668504089942e-04 1.907941668699546386e-04
2.273736754432320595e-13 6.637204614446862439e-09 4.321672446841799383e-04 4.321672447351468729e-04
5.684341886080801487e-14 3.439268059292084353e-10 5.785495756796636544e-05 5.785495756898862579e-05
1.421085471520200372e-14 1.922279988877320964e-09 3.169284522553619701e-04 3.169284522611916168e-04


==> figures/data/error_small_times2.csv <==
time energy ltwo  fullenergy order
2.500000000000000000e-01 1.215295002609830334e-13 2.423740949209113737e-15 1.215536669700801335e-13 1.200000000000000000e+01
6.250000000000000000e-02 5.833614892557786984e-13 1.157888781651238233e-14 5.834763900877115482e-13 1.200000000000000000e+01
1.562500000000000000e-02 1.360684689889734013e-11 2.834659315346663790e-13 1.360979924408780331e-11 1.200000000000000000e+01
3.906250000000000000e-03 3.120944765010472735e-08 6.156975652276537148e-10 3.121552027624166949e-08 1.200000000000000000e+01
9.765625000000000000e-04 2.795674133037330280e-06 5.675882145215585342e-08 2.796250243083881934e-06 1.200000000000000000e+01
2.441406250000000000e-04 5.479170478813750317e-05 1.159550161414339327e-06 5.480397312391908915e-05 1.200000000000000000e+01
6.103515625000000000e-05 1.692355227618387830e-04 3.722709508633919593e-06 1.692764624233343757e-04 1.200000000000000000e+01
1.525878906250000000e-05 2.653290764535723889e-04 3.927857527659845334e-06 2.653581483136767047e-04 1.200000000000000000e+01
3.814697265625000000e-06 4.035490093419505207e-05 1.240088137583773361e-07 4.035509147052682047e-05 1.200000000000000000e+01
9.536743164062500000e-07 7.087543248599119990e-04 2.231209700183420276e-06 7.087578368556893098e-04 1.200000000000000000e+01
2.384185791015625000e-07 1.717204726612110710e-03 5.907787392067251457e-06 1.717214889013848325e-03 1.200000000000000000e+01
5.960464477539062500e-08 3.015037894402007243e-03 5.674269303774344987e-06 3.015043233854569626e-03 1.200000000000000000e+01
1.490116119384765625e-08 4.717363201836739377e-05 3.401086985784111467e-08 4.717364427880896391e-05 1.200000000000000000e+01
3.725290298461914062e-09 6.175324653961523436e-04 2.769733010370771017e-07 6.175325275096523424e-04 1.200000000000000000e+01
9.313225746154785156e-10 2.861444199580636619e-03 7.603188196136587727e-07 2.861444300593386867e-03 1.200000000000000000e+01
2.328306436538696289e-10 1.261885197797429567e-02 3.285610866330565370e-06 1.261885240571679508e-02 1.200000000000000000e+01
5.820766091346740723e-11 3.608589868338798914e-04 6.459218141990736724e-08 3.608589926147389186e-04 1.200000000000000000e+01
1.455191522836685181e-11 5.433799645337799699e-04 2.031405571104981149e-08 5.433799649134966273e-04 1.200000000000000000e+01
3.637978807091712952e-12 1.262739568308046158e-02 4.437947698220733417e-07 1.262739569087913127e-02 1.200000000000000000e+01
9.094947017729282379e-13 3.944369186203623701e-02 1.441732889171922785e-06 3.944369188838511148e-02 1.200000000000000000e+01
2.273736754432320595e-13 3.961894347940446946e-03 9.649780547650520272e-08 3.961894349115619753e-03 1.200000000000000000e+01
5.684341886080801487e-14 1.714747619718367741e-03 9.299333153169726900e-09 1.714747619743583465e-03 1.200000000000000000e+01
1.421085471520200372e-14 3.149206439062514351e-02 1.678595640904997022e-07 3.149206439107250788e-02 1.200000000000000000e+01


==> figures/data/error_small_times_old.csv <==
time ltwo energy fullenergy
2.500000000000000000e-01 3.451901594211439899e-16 8.900400023207196865e-15 8.907091378181087017e-15
6.250000000000000000e-02 1.100837769751215323e-15 2.526209052044992855e-14 2.528606456645076855e-14
1.562500000000000000e-02 2.995193920481981537e-15 9.071141248308723289e-14 9.076084806400878757e-14
3.906250000000000000e-03 1.735335741641495941e-12 1.322349950576220604e-10 1.322463810772361095e-10
9.765625000000000000e-04 1.994315119864199144e-10 1.505875891565357943e-08 1.506007944891889830e-08
2.441406250000000000e-04 4.314017922817137488e-09 3.348684980136539969e-07 3.348962850085963635e-07
6.103515625000000000e-05 7.763321886905755526e-09 6.982736868814398447e-07 6.983168413819895695e-07
1.525878906250000000e-05 3.016424043772147594e-08 5.317837184715845682e-06 5.317922733976843000e-06
3.814697265625000000e-06 1.323948293444150880e-07 2.357322217838231306e-05 2.357359396151152863e-05
9.536743164062500000e-07 2.725464150441823775e-08 8.212340940209583888e-06 8.212386165647956519e-06
2.384185791015625000e-07 3.060452607454127125e-08 2.287462629723009260e-05 2.287464677049564171e-05
5.960464477539062500e-08 9.677667175154552482e-08 7.683415018967591195e-05 7.683421113731740400e-05
1.490116119384765625e-08 4.846726813492348201e-09 7.210129122650140332e-06 7.210130751661060155e-06
3.725290298461914062e-09 2.164794875930315384e-08 6.866980489432166033e-05 6.866980830654683397e-05
9.313225746154785156e-10 5.055423909498852199e-08 1.747713538784646423e-04 1.747713611901063316e-04
2.328306436538696289e-10 9.826381596916660516e-10 1.034891185166299220e-05 1.034891189831416525e-05
5.820766091346740723e-11 1.055057567748968754e-08 1.466939364412679398e-04 1.466939368206791503e-04
1.455191522836685181e-11 2.050432604805422474e-08 3.073274834393861050e-04 3.073274841233916374e-04
3.637978807091712952e-12 2.414824199690442169e-10 1.418755989277271015e-05 1.418755989482781198e-05
9.094947017729282379e-13 2.731004839635710725e-09 1.907941668504089942e-04 1.907941668699546386e-04
2.273736754432320595e-13 6.637204614446862439e-09 4.321672446841799383e-04 4.321672447351468729e-04
5.684341886080801487e-14 3.439268059292084353e-10 5.785495756796636544e-05 5.785495756898862579e-05
1.421085471520200372e-14 1.922279988877320964e-09 3.169284522553619701e-04 3.169284522611916168e-04


==> figures/data/error_smooth.csv <==
order ndof l2error invalid
1.000000000000000000e+00 4.900000000000000000e+01 3.657831805866186281e-01 1.000000000000000000e+00
2.000000000000000000e+00 2.890000000000000000e+02 8.666270959202018731e-02 1.000000000000000000e+00
3.000000000000000000e+00 9.610000000000000000e+02 1.840167861522834514e-02 1.000000000000000000e+00
4.000000000000000000e+00 2.401000000000000000e+03 4.061933313939540373e-03 1.000000000000000000e+00
5.000000000000000000e+00 5.041000000000000000e+03 9.201417727268617437e-04 1.000000000000000000e+00
6.000000000000000000e+00 9.409000000000000000e+03 2.124890534242446878e-04 1.000000000000000000e+00
7.000000000000000000e+00 1.612900000000000000e+04 4.984631336762684065e-05 1.000000000000000000e+00
8.000000000000000000e+00 2.592100000000000000e+04 1.185491503560026282e-05 1.000000000000000000e+00
9.000000000000000000e+00 3.960100000000000000e+04 2.855386214706585546e-06 1.000000000000000000e+00
1.000000000000000000e+01 5.808100000000000000e+04 6.960581525662787091e-07 1.000000000000000000e+00
1.100000000000000000e+01 8.236900000000000000e+04 1.716401383638987922e-07 1.000000000000000000e+00
1.200000000000000000e+01 1.135690000000000000e+05 4.279185550785214983e-08 1.000000000000000000e+00
1.300000000000000000e+01 1.528810000000000000e+05 1.077955065180760746e-08 1.000000000000000000e+00



==> figures/data/old/error_sing.csv <==
p et1 et2 et3 et4
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.471495244956097337e-09 1.127043433207508471e-09 1.254883699142972492e-09 4.167550449034240460e-09
1.300000000000000000e+01 4.653907795331483025e-09 2.659801071718040346e-09 2.929471393823256508e-09 9.929225643366918808e-09
1.200000000000000000e+01 1.352436937389601406e-08 6.153579085403464913e-09 6.808374799217856903e-09 2.320019931584756785e-08
1.100000000000000000e+01 3.910954125700946994e-08 1.511707672540562028e-08 1.695055291891405262e-08 5.803756680631185214e-08
1.000000000000000000e+01 1.093073414944324610e-07 3.764037295605752021e-08 4.330243821478247553e-08 1.499700553794457993e-07
9.000000000000000000e+00 2.951015528483249443e-07 9.460827235975662758e-08 1.132818398917231267e-07 4.054555975572603770e-07
8.000000000000000000e+00 7.706879123391046349e-07 2.440590620910574862e-07 3.044770486465038488e-07 1.191037558924867426e-06
7.000000000000000000e+00 1.948189056543739612e-06 6.805419490446153500e-07 8.444972940307448104e-07 4.024566326309202183e-06
6.000000000000000000e+00 4.776941295569668976e-06 2.236608813122230239e-06 2.446481285071790254e-06 1.610430664166777025e-05
5.000000000000000000e+00 1.134503258338552783e-05 8.860064475329670387e-06 7.484471950221745791e-06 7.317243247146892492e-05
4.000000000000000000e+00 2.623557114018419740e-05 3.901997999990091179e-05 2.524927103336558967e-05 3.564978893286935855e-04
3.000000000000000000e+00 5.887158472787896264e-05 1.697411241533090527e-04 1.037714880403749922e-04 1.791242070782316171e-03
2.000000000000000000e+00 1.872079025484000290e-04 7.200424086065296356e-04 6.415925640359127760e-04 9.410542640649754639e-03
1.000000000000000000e+00 1.801295097194078806e-03 4.400044136427555541e-03 6.398340410247069579e-03 5.505397200985350653e-02
#parameters: beta=sqrt(3)/3, gamma=sqrt(2)/2, t in [0.001,0.01, 0.1, 1]





==> figures/data/old/error_small_times.csv <==
time energy ltwo  fullenergy order
2.500000000000000000e-01 1.212445006283167240e-13 2.433182768210540943e-15 1.212689132094182202e-13 1.200000000000000000e+01
6.250000000000000000e-02 5.829817663589540812e-13 1.158501283482429579e-14 5.830968636765157022e-13 1.200000000000000000e+01
1.562500000000000000e-02 1.360663106837945960e-11 2.834418876963657617e-13 1.360958295961672783e-11 1.200000000000000000e+01
3.906250000000000000e-03 3.120944754414168651e-08 6.156975362433783304e-10 3.121552016972754769e-08 1.200000000000000000e+01
9.765625000000000000e-04 2.795674132936933159e-06 5.675882150363851596e-08 2.796250242984549957e-06 1.200000000000000000e+01
2.441406250000000000e-04 5.479170478835541425e-05 1.159550161425187278e-06 5.480397312413718319e-05 1.200000000000000000e+01
6.103515625000000000e-05 1.692355227617776069e-04 3.722709508536584496e-06 1.692764624232710583e-04 1.200000000000000000e+01
1.525878906250000000e-05 2.653290764547818164e-04 3.927857527711146731e-06 2.653581483148867827e-04 1.200000000000000000e+01
3.814697265625000000e-06 4.035490093426435970e-05 1.240088137589504862e-07 4.035509147059612809e-05 1.200000000000000000e+01
9.536743164062500000e-07 7.087543248597566329e-04 2.231209700182124316e-06 7.087578368555338352e-04 1.200000000000000000e+01
2.384185791015625000e-07 1.717204726607698224e-03 5.907787392051298439e-06 1.717214889009435839e-03 1.200000000000000000e+01
5.960464477539062500e-08 3.015037894396705494e-03 5.674269303817885022e-06 3.015043233849267878e-03 1.200000000000000000e+01
1.490116119384765625e-08 4.717363200686995828e-05 3.401086986391860254e-08 4.717364426731153519e-05 1.200000000000000000e+01
3.725290298461914062e-09 6.175324653898666815e-04 2.769733010237039867e-07 6.175325275033666803e-04 1.200000000000000000e+01
9.313225746154785156e-10 2.861444199560832149e-03 7.603188196124969611e-07 2.861444300573582396e-03 1.200000000000000000e+01
2.328306436538696289e-10 1.261885197796461244e-02 3.285610866330021151e-06 1.261885240570711358e-02 1.200000000000000000e+01
5.820766091346740723e-11 3.608589828154791534e-04 6.459218139867006749e-08 3.608589885963382348e-04 1.200000000000000000e+01
1.455191522836685181e-11 5.433799453462698822e-04 2.031405524023657980e-08 5.433799457259865396e-04 1.200000000000000000e+01
3.637978807091712952e-12 1.262739567679878674e-02 4.437947697260346815e-07 1.262739568459745818e-02 1.200000000000000000e+01
9.094947017729282379e-13 3.944369184936153544e-02 1.441732888836813257e-06 3.944369187571041685e-02 1.200000000000000000e+01
2.273736754432320595e-13 3.961893413700029280e-03 9.649777196728948185e-08 3.961893414875202087e-03 1.200000000000000000e+01
5.684341886080801487e-14 1.714732279583902315e-03 9.296862660169626980e-09 1.714732279609105028e-03 1.200000000000000000e+01
1.421085471520200372e-14 3.149205847353324372e-02 1.678585926626685468e-07 3.149205847398060115e-02 1.200000000000000000e+01


==> figures/data/old/error_small_times_old.csv <==
time ltwo energy fullenergy
2.500000000000000000e-01 3.451901594211439899e-16 8.900400023207196865e-15 8.907091378181087017e-15
6.250000000000000000e-02 1.100837769751215323e-15 2.526209052044992855e-14 2.528606456645076855e-14
1.562500000000000000e-02 2.995193920481981537e-15 9.071141248308723289e-14 9.076084806400878757e-14
3.906250000000000000e-03 1.735335741641495941e-12 1.322349950576220604e-10 1.322463810772361095e-10
9.765625000000000000e-04 1.994315119864199144e-10 1.505875891565357943e-08 1.506007944891889830e-08
2.441406250000000000e-04 4.314017922817137488e-09 3.348684980136539969e-07 3.348962850085963635e-07
6.103515625000000000e-05 7.763321886905755526e-09 6.982736868814398447e-07 6.983168413819895695e-07
1.525878906250000000e-05 3.016424043772147594e-08 5.317837184715845682e-06 5.317922733976843000e-06
3.814697265625000000e-06 1.323948293444150880e-07 2.357322217838231306e-05 2.357359396151152863e-05
9.536743164062500000e-07 2.725464150441823775e-08 8.212340940209583888e-06 8.212386165647956519e-06
2.384185791015625000e-07 3.060452607454127125e-08 2.287462629723009260e-05 2.287464677049564171e-05
5.960464477539062500e-08 9.677667175154552482e-08 7.683415018967591195e-05 7.683421113731740400e-05
1.490116119384765625e-08 4.846726813492348201e-09 7.210129122650140332e-06 7.210130751661060155e-06
3.725290298461914062e-09 2.164794875930315384e-08 6.866980489432166033e-05 6.866980830654683397e-05
9.313225746154785156e-10 5.055423909498852199e-08 1.747713538784646423e-04 1.747713611901063316e-04
2.328306436538696289e-10 9.826381596916660516e-10 1.034891185166299220e-05 1.034891189831416525e-05
5.820766091346740723e-11 1.055057567748968754e-08 1.466939364412679398e-04 1.466939368206791503e-04
1.455191522836685181e-11 2.050432604805422474e-08 3.073274834393861050e-04 3.073274841233916374e-04
3.637978807091712952e-12 2.414824199690442169e-10 1.418755989277271015e-05 1.418755989482781198e-05
9.094947017729282379e-13 2.731004839635710725e-09 1.907941668504089942e-04 1.907941668699546386e-04
2.273736754432320595e-13 6.637204614446862439e-09 4.321672446841799383e-04 4.321672447351468729e-04
5.684341886080801487e-14 3.439268059292084353e-10 5.785495756796636544e-05 5.785495756898862579e-05
1.421085471520200372e-14 1.922279988877320964e-09 3.169284522553619701e-04 3.169284522611916168e-04


==> figures/data/old/error_smooth.csv <==
order l2error
1.000000000000000000e+00 3.644159200247786279e-01
2.000000000000000000e+00 8.669647065840191402e-02
3.000000000000000000e+00 1.840098978133456256e-02
4.000000000000000000e+00 4.061925177708008983e-03
5.000000000000000000e+00 9.201416502132345708e-04
6.000000000000000000e+00 2.124890520555272383e-04
7.000000000000000000e+00 4.984631335222923179e-05
8.000000000000000000e+00 1.185491503527106854e-05
9.000000000000000000e+00 2.855386214505260637e-06
1.000000000000000000e+01 6.960581528683129762e-07
1.100000000000000000e+01 1.716401375039763064e-07
1.200000000000000000e+01 4.279185561446694282e-08
1.300000000000000000e+01 1.077954996362918948e-08
1.400000000000000000e+01 2.741341996955272432e-09
1.500000000000000000e+01 7.028350902086349796e-10
# beta = 0.75, gamma=0.6, Tend=1


